A hybrid SPH/N-body method for star cluster simulations

We present a new hybrid Smoothed Particle Hydrodynamics (SPH)/N-body method for modelling the collisional stellar dynamics of young clusters in a live gas background. By deriving the equations of motion from Lagrangian mechanics we obtain a formally conservative combined SPH/N-body scheme. The SPH gas particles are integrated with a 2nd order Leapfrog, and the stars with a 4th order Hermite scheme. Our new approach is intended to bridge the divide between the detailed, but expensive, full hydrodynamical simulations of star formation, and pure N-body simulations of gas-free star clusters. We have implemented this hybrid approach in the SPH code SEREN (Hubber et al. 2011) and perform a series of simple tests to demonstrate the fidelity of the algorithm and its conservation properties. We investigate and present resolution criteria to adequately resolve the density field and to prevent strong numerical scattering effects. Future developments will include a more sophisticated treatment of binaries.

==> errorscaling.dat <==
gamma		SPH		N-body		Hybrid (chi)	Hybrid (no chi)
0.01		1.71e-7		
0.02		6.63e-7		1.40e-12	2.61e-11        5.73e-4
0.04		2.63e-6		3.33e-11	3.02e-10	6.18e-4
0.08		1.01e-5		7.89e-10	1.33e-8         6.18e-4
0.16		3.79e-5 	2.04e-8		3.47e-7		6.18e-4
0.32		NAN		5.25e-7		5.71e-6		6.18e-4

==> monoerror.dat <==
  0.1000000E-01  0.3265273E-06  0.1559751E-06  0.1224533E-05  0.4281326E-06
  0.1333521E-01  0.5798580E-06  0.3871966E-06  0.2245003E-05  0.1092210E-05
  0.1778279E-01  0.1223860E-05  0.9356557E-06  0.5340633E-05  0.2768440E-05
  0.2371374E-01  0.2765675E-05  0.2269005E-05  0.1247901E-04  0.6625740E-05
  0.3162278E-01  0.6517130E-05  0.5391819E-05  0.3689311E-04  0.1664538E-04
  0.4216965E-01  0.1480537E-04  0.1130274E-04  0.7375509E-04  0.4006125E-04
  0.5623413E-01  0.3371859E-04  0.2304177E-04  0.1898504E-03  0.8833504E-04
  0.7498942E-01  0.7649494E-04  0.4840282E-04  0.4675606E-03  0.2051743E-03
  0.1000000E+00  0.1655381E-03  0.9680451E-04  0.9768179E-03  0.4436914E-03
  0.1333521E+00  0.3052648E-03  0.1700247E-03  0.2069004E-02  0.9093060E-03
  0.1778279E+00  0.5346494E-03  0.2899723E-03  0.3892366E-02  0.1559589E-02
  0.2371374E+00  0.8842369E-03  0.4562757E-03  0.6686403E-02  0.2465604E-02
  0.3162278E+00  0.1393121E-02  0.6934063E-03  0.8959443E-02  0.3628782E-02
  0.4216965E+00  0.1868830E-02  0.1070283E-02  0.1106395E-01  0.4991029E-02
  0.5623413E+00  0.2579723E-02  0.1680238E-02  0.1373931E-01  0.6680927E-02
  0.7498942E+00  0.3086706E-02  0.2294314E-02  0.1522114E-01  0.7853212E-02
  0.1000000E+01  0.3086706E-02  0.2294314E-02  0.1522114E-01  0.7853212E-02


==> quaderror.dat <==
  0.1000000E-01  0.3963364E-09  0.1772058E-10  0.1224533E-05  0.4281326E-06
  0.1333521E-01  0.1261425E-08  0.1736019E-09  0.2245003E-05  0.1092210E-05
  0.1778279E-01  0.4145052E-08  0.1246969E-08  0.5340633E-05  0.2768440E-05
  0.2371374E-01  0.1362354E-07  0.6270493E-08  0.1247901E-04  0.6625740E-05
  0.3162278E-01  0.4240261E-07  0.2674379E-07  0.3689311E-04  0.1664538E-04
  0.4216965E-01  0.1389181E-06  0.1049303E-06  0.7375509E-04  0.4006125E-04
  0.5623413E-01  0.4482165E-06  0.3648776E-06  0.1898504E-03  0.8833504E-04
  0.7498942E-01  0.1497597E-05  0.1217055E-05  0.4675606E-03  0.2051743E-03
  0.1000000E+00  0.4864175E-05  0.3431427E-05  0.9768179E-03  0.4436914E-03
  0.1333521E+00  0.1426462E-04  0.9610992E-05  0.2069004E-02  0.9093060E-03
  0.1778279E+00  0.4420996E-04  0.2586420E-04  0.3892366E-02  0.1559589E-02
  0.2371374E+00  0.1252405E-03  0.6976543E-04  0.6686403E-02  0.2465604E-02
  0.3162278E+00  0.2602424E-03  0.1456992E-03  0.8959443E-02  0.3628782E-02
  0.4216965E+00  0.4981843E-03  0.3149700E-03  0.1106395E-01  0.4991029E-02
  0.5623413E+00  0.8334447E-03  0.6136593E-03  0.1373931E-01  0.6680927E-02
  0.7498942E+00  0.1218773E-02  0.9320442E-03  0.1522114E-01  0.7853212E-02
  0.1000000E+01  0.1218773E-02  0.9320442E-03  0.1522114E-01  0.7853212E-02

